Mass Ratio of Binary Black Holes Determined from LIGO/Virgo Data Restricted to Small False Alarm Rate

We focus on gravitational-wave events of binary black-hole mergers up to the third observing run with the minimum false alarm rate smaller than $10^{-5}\,{\rm yr}^{-1}$. These events tell us that the mass ratio of two black holes follows $m_2/m_1=0.723$ with the chance probability of 0.00301% for the chirp mass $M_{\rm chirp} > 18\,M_{\odot}$. We show that the relation of $m_2/m_1=0.723$ is consistent with the binaries originated from population III stars which are the first stars in the universe. On the other hand, it is found for ${\rm chirp} < 18 M_{\odot}$ that the mass ratio follows $m_2/m_1=0.601$ with the chance probability of 0.117% if we ignore GW190412 with $m_2/m_1\sim 0.32$. This suggests a different origin from that for $M_{\rm chirp} > 18 M_{\odot}$.

==> Old/old.txt <==
This suggests that GW190412 has a different origin such as a triple star system.


Assuming the quasicircular evolution of BBHs,
we have a relation between the orbital parameters as
\begin{equation}
q(1+q) = \frac{5}{256} \frac{a^4}{c\,t_c}
\left(\frac{c^2}{G m_1}\right)^3 \,,
\label{eq:QC_q}
\end{equation}
where $a$ and $t_c$ is the orbital separation
and the coalescence time, respectively.
This expression is useful when we focus on the mass ratio
for given $a$, $t_c$ and $m_1$.
On the other hand, 
We can also write Eq.~\eqref{eq:QC_q} as
\begin{equation}
a = 2 \times 10^{11}\,{\rm cm}
\left(\frac{t_c}{t_0}\right)^{1/4}
\left(\frac{m_1}{\msun}\right)^{3/4}
[q(q+1)]^{1/4} \,,
\label{eq:QC_a}
\end{equation}
where $t_0$ denotes the present age of the universe.
Considering Pop III BBH mergers, we set $t_c=t_0$,
and then Eq.~\eqref{eq:QC_a} becomes
\begin{equation}
a \sim 2 \times 10^{11}\,{\rm cm}
\left(\frac{m_1}{\msun}\right)^{3/4} \,.
\label{eq:a_approx}
\end{equation}
Here, we have ignored the weak $q$-dependence because $[q(q+1)]^{1/4}\sim 1$ for $q\sim 0.7$.
The radius of Pop III main sequence star
is approximately given by 
\begin{equation}
R \approx \rsun \left(\frac{M}{\msun}\right)^p \,,    
\label{eq:R_approx}
\end{equation}
where $M$ is the mass and $p \approx 0.6$--$0.8$
\tn{??? reference???}.
Comparing Eq.~\eqref{eq:a_approx} 
with Eq.~\eqref{eq:R_approx} by setting $M=m_1$,
we find a simple relation, 
\begin{align}
a:R & \approx 20 \left( \frac{m_1}{\msun} \right)^{\frac{3}{4}}:7 \left( \frac{m_1}{\msun} \right)^{0.6-0.8}
\cr & \approx 20:7 \,.
\end{align}
The above relation between the separation $a$ of the binary and the radius $R$ of the main sequence star for $q\sim 0.7$ seems to be related to the main question of this paper, i.e., the origin of the mass ratio $m_2\sim 0.7m_1$ shown in Fig.~\ref{fig:m1_m2_high}.



Before going to the origin of the mass ratio of $q \sim 0.7$ for $\Mc > 18\msun$, first, 
let us check the chirp and total mass distributions for $\Mc > 18\msun$. 
Figures~\ref{fig:Mc_dist} and~\ref{fig:Mt_dist} show them. 
Figure~\ref{fig:Mc_dist} shows that the existence of the peak 
of the number around $\Mc \sim 25\msun$ for the chirp mass distribution,
while Fig.~\ref{fig:Mt_dist} does around $\Mt = m_1+m_2 \sim 63\msun$ for the total mass distribution.
Here, we should note that there are parameter estimation errors of the chirp and total masses.
These values are similar to those of Pop III numerical results by~\cite{Kinugawa2014} 
in Fig.~7 (a) and (b) of $\Mc\sim 20\msun$ and in Fig.~6 (a) and (b) 
of $\Mt\sim 50\msun$, respectively.
We think that the differences arises from the observable volume for each chirp mass of BBH.

Let us consider possible physical reasons for the mass ratio of $q \sim 0.7$ for $\Mc > 18\msun$.
Pop III stars are responsible for BBHs in this chirp-mass range.  
The first Monte-Carlo numerical population synthesis simulation for such cases was done by~\cite{Kinugawa2014}.
Two cases of initial mass function (IMF) of Pop III stars were treated as shown in Table 1 of their paper.
One case has the Salpeter IMF with mass range of $10\,\msun \leq m_1\leq 100\,\msun$ and $10\,\msun \leq m_2\leq m_1$,
while the other one does the flat IMF with the same range of mass of $m_1$ and $m_2$. 
We call these two models ``Model III.s'' and ``Model III.f'', respectively.
The number of binaries in each simulation is $10^6$.
In Figs.~6 and 7 of~\cite{Kinugawa2014}, the total mass and the chirp mass distributions
of Model III.s and Model III.f are presented.
Irrespective of the IMFs, the total mass and the chirp mass distributions 
have peak around $\sim 50\,\msun$ and $\sim 20\,\msun$, respectively.
These values of the peak of mass distributions are same as those
in Fig.~5 ($\Mt\sim 60\msun$) and Fig. 4 ($\Mc\sim 25\msun$) of this paper.

Table 2 of \cite{Kinugawa2014} shows the number of BBHs being 132534 and 517067 for Model III.s and Model III.f, respectively.
On the other hand, those with the coalescence time shorter than 15\,Gyr are 25536 and 115056, respectively.
As for the evolution history of the binaries, there exist $\sim$ 11 different ones
as shown in Tables 4 and 5 of~\cite{Kinugawa2014}.
Among them, the largest percentage one is that 1) Roche-lobe overflow (RLOF) from the first star 1 to the second star 2;
2) BH formation of the star 1 (BH1);
3) RLOF from the star 2 to BH1;
and 4) BH formation of the star 2.
The percentages of this formation process of BBHs are $55.3\% $ and $36.9\%$ for Model III.s and Model III.f, respectively. 

\tn{Kinugawa san, please show several examples of evolution history in figures with the final mass ratio. Those are enough to send this paper???}

 
\appendix

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section{Derivation of three quantities}
\label{app:3quantities}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
{\bf I think this appendix is not necessary now!!}

First, We discuss the final mass ratio, $m_2/m_1$, obtained in this case. For this we start the argument when two stars with mass $m_1 > m_2$ at $t=0$. The more massive star 1 with mass $m_1$ evolves through RLOF to be BH1 first. Then, the mass of BH1 ($m'_1$) is less than $m_1$ due to RLOF while the mass of star 2 becomes $m'_2=m_2+m_1-m'_1$  
assuming the same total mass of the binary,
\begin{equation}
    m'_1+m'_2 = m_1+m_2 \,.
\end{equation}
 
Now let us consider the evolution of the binary after the third process, i.e., RLOF from the star 2 with mass $m'_2$ to BH1 with mass $m'_1$. According to \cite{1983ApJ...268..368E}, we have
 \begin{equation}
     \frac{R_L}{a}=\frac{0.49q^{2/3}}{0.6q^{2/3}+\log(1+q^{1/3})} \,,
\label{eq:R_L}
 \end{equation}
where $R_L$, $a$ and $q$ are the Roche lobe radius of the star 2, the radius of circular orbit of the binary and the mass ratio of star 2 to star 1, i.e., $q=m''_2/m''_1$
in this stage. Here, we define three non-dimensional quantities $\zeta_{L}$, $\zeta_{ad}$ and $\zeta_{th}$ as
\begin{eqnarray}
\zeta_{L} &=& \frac{d\log R_L}{d\log m''_2} \,, 
\label{eq:zeta_L}
\\
\zeta_{ad} &=& \frac{d\log R_{ad}}{d\log m''_2} \,,
\label{eq:zeta_ad}
\\
\zeta_{th} &=& \frac{d\log R_{th}}{d\log m''_2} \,,
\label{eq:zeta_th}
\end{eqnarray}
where $R_L$, $R_{ad}$ and $R_{ad}$ are the Roche lobe radius, the radius of the star in the dynamical time of $t_{ad}=\sqrt{R_2^3/{Gm''_2}}$ after the lose of mass of the secondary and that in the Kelvin-Helmholtz time of $ t_{th}=G(m''_2)^2/(R_2L_2)$, respectively. Derivation of numerical values of these three quantities is shown in Appendix~\ref{app:3quantities}
while here we show only the results given by
\begin{eqnarray}
\zeta_{L} &=& 2.1517q-1.696 \,, \label{eq:zeta_L2}
\\
\zeta_{ad} &=&-\frac{1}{3}+\frac{2}{3}\frac{q_c}{1-q_c} \,,
\label{eq:zeta_ad2}
\\
\zeta_{th} &=&-\frac{14}{51}+\frac{4}{17}\frac{q_c}{1-q_c} \,,
\label{eq:zeta_th2}
\end{eqnarray}
where $q=m''_2/m''_1$ and $q_c=m''_{2c}/m''_2$ with $m''_{2c}$ being the mass of the core of star 2, respectively.

\tn{The above two formulae in Eqs.~\eqref{eq:zeta_ad2} and \eqref{eq:zeta_th2} are applicable only for $q_c\sim 1$ (see page 22 in the Kinugawa's PhD thesis~\citep{KinT:2016}). As a comment in the same PhD thesis, the first numerical factor of Eq.~\eqref{eq:zeta_th2} is $-10/51$ but not $-14/51$ in Eq.~\eqref{eq:zeta_th2}.}


As shown in~\cite{Tout_1997} and \cite{Kinugawa2014},


In this Appendix, we show the derivation of Eqs.~\eqref{eq:zeta_L2}--\eqref{eq:zeta_th2} as follows:
The total angular momentum of the binary $J$ is given by
\begin{equation}
    J^2=Gm''_1m''_2\frac{m''_1m''_2}{m''_1+m''_2}a \,.
\end{equation}
Since the total mass $m''_1+m''_2$ and $J$ are conserved, we have
\begin{equation}
    \frac{(m''_1m''_2)^2}{(m''_1+m''_2)^4}a
    = \dfrac{q^2}{(1+q)^4} \,a \,,
\end{equation}
which is also conserved.
Then, using Eq.~\eqref{eq:R_L}, Eq.~\eqref{eq:zeta_L} is rewritten as
\begin{equation}
\zeta_{L}=\dfrac{8}{3}q-\dfrac{4}{3}-(1+q)\,\dfrac{0.4q^{2/3}+\dfrac{q^{1/3}}{3(1+q^{1/3})}}{0.6q^{2/3}+\log (1+q^{1/3})} \,.
\label{eq:zeta_L3}
\end{equation}
Although Eq.~\eqref{eq:zeta_L3} seems very complex function at first sight, there exists a good fitting formula such as
\begin{equation}
   \zeta_{L,\,f} = 2.1517\,q - 1.696 \,,
\end{equation}
which has maximum error of $\sim 0.01$ for the value of $\zeta_{L}$ in the range of $q=0.02$--$2.3$. \cite{Tout_1997} obtained a different but similar formula given by
\begin{equation}
   \zeta_{L,\,f} = 2.13\,q - 1.67 \,, 
\end{equation}
which has maximum error of $\sim 0.02$ in the same range of $q=0.02$--$2.3$.

Next to derive Eq.~\eqref{eq:zeta_ad2}, we consider the star which a convective envelope with mass $M_{env} \ll M _{tot}$ and $P=K\rho^{5/3}$ in this region with a constant $K$. Then, the density $\rho(r)$ of the envelope is given by
\begin{equation}
   \rho(r)=\left[\frac{2GM}{5K}\left(\frac{1}{r}-\frac{1}{R}\right)\right]^{\frac{3}{2}} \,.
\end{equation}
\tn{Since this formula is OK only for very thin convective envelope, we need more study.}
Since we are considering the radius of the core of the star $R_c$ is much smaller than the radius of the star $R$, we have 
\begin{equation}
    M_{env}\cong \int^R_04\pi r^2\rho(r)dr=4\pi\left(\frac{2GM}{5K}R\right)^{\frac{3}{2}}\frac{\pi}{16} \,.
\end{equation}


Adopting the new results of possible Pop III origin high mass BBH mergers, we argue a rough constraint on the formation rate of Pop III stars using the model by~\cite{DeSouza_2011} which was cited in~\cite{Kinugawa2014}. 
Let us assume that the star formation rate (SFR) of Pop III stars have the same red shift dependence as that by~\cite{DeSouza_2011} but different amplitude. 
To normalize the amplitude of Pop III binaries, we use the peak of the SFR at $z\sim 9$ with the maximum amplitude of 
\begin{equation}
{\rm SFR_{\rm max}}=10^{-2.5}\,\msun {\rm /yr/Mpc^{3}} \,.
\end{equation}
Using Table 8 of \cite{Kinugawa2014}, we obtain the observed merger rate (Mrate) for the general SFR as 
\begin{align}
    {\rm Mrate} \sim & \frac{4\pi}{3}\left(D_{\rm L,max}\right)^3 \,
    2.5\times 10^{-8} \,{\rm events/yr/Mpc^3} 
    \cr & \times \frac{\rm SFR}{\rm SFR_{\rm max}} \,.
\end{align}
From Fig.~\ref{fig:DL_dist}, we can set $D_{\rm L,max}\sim 3\,{\rm Gpc}$. 
For the observed value of ${\rm Mrate}\sim 20 \,{\rm yr}^{-1}$, we obtain
\begin{equation}
    {\rm SFR}\sim 10^{-2} \,{\rm SFR_{\rm max}} \,.
\end{equation}
This means that the required SFR of Pop III stars can be $\sim 0.01$ times smaller than that of the model by~\cite{DeSouza_2011}. 
\tn{??? Kinugawa kun, I remember the SFR of Pop III star is at least 10 times larger by a certain constraint but I do not remember the details. Please add such an argument. ???}



Before going to the origin of the mass ratio of $q \sim 0.7$ for $\Mc > 18\,\msun$, first, let us check the chirp mass distribution for $\Mc > 18\,\msun$. 
Figure~\ref{fig:Mc_dist} shows that the existence of the peak of the chirp mass distribution around $\Mc \sim 25\msun$.
This value is similar to that of numerical simulation results of Pop III stars by~\cite{Kinugawa2014} presented in Fig.~7 (a) and (b) with the peak of $\Mc\sim 25\msun$.

When Pop III two stars with mass $m_1 > m_2$ start evolution at $t=0$, the more massive star 1 with mass $m_1$ evolves through RLOF (Roche-lobe overflow) to be `BH1' first. 
Then, the mass of BH1 ($m'_1$) is less than $m_1$ due to RLOF while the mass of star 2 becomes $m'_2=m_2+m_1-m'_1$ by assuming the same total mass of the binary,
\begin{equation}
    m'_1+m'_2 = m_1+m_2 \,.
\end{equation}
Under the quasicircular evolution of BBH,
we have a relation between the orbital parameters as
\begin{equation}
q(1+q) = \frac{5}{256} \frac{a^4}{c\,t_c}
\left(\frac{c^2}{G m_1}\right)^3 \,,
\label{eq:QC_q}
\end{equation}
where $q$, $a$ and $t_c$ are $m_2/m_1$, the orbital separation and the coalescence time, respectively.
This expression is useful when we focus on the mass ratio for given $a$, $t_c$ and $m_1$.
On the other hand, 
we can also write Eq.~\eqref{eq:QC_q} as
\begin{equation}
a = 2 \times 10^{11}\,{\rm cm}
\left(\frac{t_c}{t_0}\right)^{1/4}
\left(\frac{m_1}{\msun}\right)^{3/4}
[q(q+1)]^{1/4} \,,
\label{eq:QC_a}
\end{equation}
where $t_0$ denotes the present age of the universe.
Considering Pop III BBH mergers, we set $t_c=t_0$.
Then Eq.~\eqref{eq:QC_a} becomes
\begin{equation}
a \sim 3\,\rsun
\left(\frac{m_1}{\msun}\right)^{3/4} \,,
\label{eq:a_approx}
\end{equation}
where $\rsun$ is the solar radius, and we have ignored the weak $q$-dependence because $[q(q+1)]^{1/4}\sim 1$ for $q\sim 0.7$.

The relation between the separation $a$ of the binary needed for merger by GW emission within the age of the universe and the radius $R$ of each star at either the end of helium burning phase shown in Eq.~(9) of~\cite{Kinugawa2014},  the beginning of the carbon burning phase shown in Eq.~(22) of~\cite{Kinugawa2014} or the helium shell-burning phase shown in Eq.~(25) of~\cite{Kinugawa2014} might clarify the unsolved question in this paper, i.e., ``what is the physically clear explanation of the origin of the mass ratio $m_2/m_1 \sim 0.7$ shown in Fig.~\ref{fig:m1_m2_high}?''
